Comparison of Evolving Granular Classifiers applied to Anomaly Detection for Predictive Maintenance in Computing Centers

Log-based predictive maintenance of computing centers is a main concern regarding the worldwide computing grid that supports the CERN (European Organization for Nuclear Research) physics experiments. A log, as event-oriented adhoc information, is quite often given as unstructured big data. Log data processing is a time-consuming computational task. The goal is to grab essential information from a continuously changeable grid environment to construct a classification model. Evolving granular classifiers are suited to learn from time-varying log streams and, therefore, perform online classification of the severity of anomalies. We formulated a 4-class online anomaly classification problem, and employed time windows between landmarks and two granular computing methods, namely, Fuzzy-set-Based evolving Modeling (FBeM) and evolving Granular Neural Network (eGNN), to model and monitor logging activity rate. The results of classification are of utmost importance for predictive maintenance because priority can be given to specific time intervals in which the classifier indicates the existence of high or medium severity anomalies.

==> biblio.txt <==
@manual{storm,
title = {The {StoRM} project},
note  = {https://italiangrid.github.io/storm/ index.html}
}

@manual{INFN,
title = {{INFN-CNAF}},
note  = {https://cnaf.infn.it/wlcg-tier-1-data-center/}
}
@manual{CERN,
title = {Welcome to the Worldwide {LHC} Computing Grid},
note  = {wlcg.web.cern. ch/}
}

\bibitem{1}
Herr, W; Muratori, B: \textit{\enquote{Concept of Luminosity}}, 2006, DOI: doi:10.5170/CERN-2006-002

\bibitem{2}
HEP Software Foundation:
\textit{\enquote{A Roadmap for HEP Software and Computing R&D for the 2020s}},
December 15, 2017,
DOI:"10.1007/s41781-018-0018-8"

\bibitem{3}
Giommi, L et al():
\textit{\enquote{Towards Predictive Maintenance with Machine Learning at the INFN-CNAF computing centre}},
International Symposium on Grids & Clouds 2019, ISGC2019,
31st March - 5th April, 2019.

\bibitem{4}
CERN:
\textit{\enquote{CMS The computing Project: technical design report}},
2005, 
CERN-LHCC-2005-023

\bibitem{5}
HL-LHC Project:\\ \texttt{https://home.cern/science/accelerators/high-luminosity-lhc}

\bibitem{6}
Bishop, C. M.:
\textit{\enquote{Pattern Recognition and Machine Learning}},
Springer, 2006,
ISBN 978-0-387-31073-2

\bibitem{7}
Najm, I. & Khalaf, Alaa & Lloret, Jaime & Bosch, Ignacio: \textit{Machine Learning Prediction Approach to Enhance Congestion Control in 5G IoT Environment}.
2006, DOI: 10.3390/electronics8060607

\bibitem{8}
Janardhanan, Deepak; Barrett, Enda: \textit{CPU Workload forecasting of Machines in Data Centers using LSTM Recurrent Neural Networks and ARIMA Models},
2018, DOI: 10.23919/ICITST.2017.8356346

\bibitem{9}
Jin, Shi; Chakrabarty, Krishnendu: \textit{Anomaly-Detection-Based Failure Prediction in a Core Router System}, 2016.

\bibitem{10}
The MONARC project: \texttt{https://monarc.web.cern.ch/MONARC/}

\bibitem{11}
CNAF: \texttt{https://www.cnaf.infn.it/}

\bibitem{12}
IBM General Parallel File System: \texttt{ibm.com/support/knowledgecenter/}

\bibitem{13}
Tivoli Storage Manager: \texttt{ibm.com/support/}


\bibitem{14}
The StoRM project:\texttt{https://italiangrid.github.io/storm/index.html}

\bibitem{15}
UNI EN 13306, 2003

\bibitem{16}
Trojan, Flavio; and Rui Marcal, F.M: \textit{Proposal of Maintenance-types Classification  to  Clarify  Maintenance Concepts  in  Production  and  Operations Management}, July 2017, DOI:10.15341/jbe(2155- 7950)/07.08.2017/005

\bibitem{17}
IEC60050, Chapter 191, \textit{Dependability and quality of service}.

\bibitem{18}
Hinds, Michael: \textit{\enquote{Preventive Maintenance}}, NY Times.

\bibitem{19}
Mobley, R, Keith: \textit{\enquote{An introduction to Predictive Maintenance}}, Butterworth-Heinemann. ISBN 978-0-7506-7531-4, 2002

\bibitem{20}
Chuan-Jun, Su; Quan Yon, Jorge A: \textit{Big Data preventive Maintenance for Hard Disk Failure Detection}, 2018, pp. 471:481. DOI:10.18178/ijiet.2018.8.7.1085

\bibitem{21}
 Mazumdar, Somnath; Kumar Anoop S.: \textit{Forecasting  Data  Center  Re-source  Usage:  An  Experimental  Comparison  with  Time-Series  Methods} .In: \textit{International  Conference  on  Soft  Computing  and  Pattern  Recognition}. Springer, pp. 151165, 2016.

\bibitem{22}
You-Luen Lee et al: \textit{DC-Prophet: Predicting Catastrophic Machine Failures in Data Centers}. In: \textit{Joint  European Conference  on  Machine  Learning  and Knowledge Discovery in Databases}. Springer. 2017

\bibitem{23}
InfluxDB v1.7 \texttt{https://docs.influxdata.com/influxdb/v1.7/}

\bibitem{24}
RSYSLOG \texttt{https://www.rsyslog.com/}

\bibitem{25}
Miccich\'e, Salvatore; Bonanno, Giovanni; Lillo, Fabrizio; Mantegna, Rosario N.: \textit{Volatility in Financial Markets: Stochastic Models and Empirical Results} In: Physica A, 314, pp 756-761, 2002, DOI: https://doi.org/10.1016/S0378-4371(02)01187-1Get

\bibitem{26}
Hinton, Jeffrey; Sejnowski, Terrence: \textit{Unsupervised Learning: Foundations of neural computation}, MIT Press, 1999, ISBN 978-0262581684.

\bibitem{27}
Filipovych, Roman; Resnick, Susan M.; Davatzikos, Christos: \textit{Semi-supervised Cluster Analysis of Imaging Data}, In: \textit{NeuroImage} 54(3), 2011, DOI:10.1016/j.neuroimage.2010.09.074

\bibitem{28}
Punj, Girish; Stewart, David W.: \textit{Cluster analysis in digital marketing: Review and suggestions of application.}, 1983

\bibitem{29}
Wilks, D, S: \textit{\enquote{Statistical Methods in the Atmospheric science}}, Academic Press, 1995

\bibitem{30}
Kaur, Sarbjeet; Kaur, Prabhjot: \textit{\enquote{Review of different types of anomalies and Anomaly detection techniques in Social Networks based on graphs}}, in : \textit{International Journal of Computer Trends and Technology (IJCTT)  Volume 47 Number 2 }, 2017

\bibitem{31}
Zimek, Arthur; Schubert, Erich: \textit{\enquote{Outlier Detection}}, In: \textit{Encyclopedia of DataBase Systems}, pp 1-5, Springer, 2017, DOI: https://doi.org/10.1007/978-1-4899-7993-3$_$0719-1

\bibitem{32}
Gutierrez Osuna, Ricardo: \textit{Pattern Recognition Course} \texttt{https://psi.engr.tamu.edu/courses/}

\bibitem{33}
Vapnik, N.V; Chervonenkis, A.Ya: \textit{On the uniform convergence of relative frequencies of events to thei probability}, In: \textit{Theory of Probability and its applications}, 1971.

\bibitem{34}
Cherkassky, V. and Mulier, F: \textit{Learning from Data: Concepts, Theory, and Methods.}. In:\textit{Wiley Interscience}, 1998.

\bibitem{35}
Muller et al: \textit{An Introduction to Kernel-Based Learning algorithms}. In: \textit{IEEE Transactions on Neural Networks} 12(2):181-201, February, 2001.

\bibitem{36}
Vapnik, Vladimir, N et al: \textit{A Training algorithm for optimal margin classifiers}, 1992.

\bibitem{37}
Karush, W: \textit{\enquote{Minima of functions of several variables with inequalities as side constraints}}, Master's thesis dissertation at University of Chicago, 1939.

\bibitem{38}
Kuhn, Harold W; Tucker, Albert W: \textit{\enquote{Nonlinear Programming}}, In: \textit{proceeding of second Berkeley Symposium}, pp 481-492, 1951.

\bibitem{39}
Cover, T.M: \textit{Geometrical and Statistical properties of systems of linear inequalities with applications in pattern recognition}, In: \textit{IEEE Transactions on Electronic Computers}, 1965.

\bibitem{40}
The SciKit Project: \texttt{https://scikit-learn.org/}.

\bibitem{41}
Global Grid User Support: \texttt{https://wiki.egi.eu/wiki/GGUS:Main$_$Page}

\bibitem{42}
Rossi Tisbeni S: \textit{Big Data Analytics towards Predictive Maintenance at INFN-CNAF}, \textit{Master Thesis}, 2019.
